Student Surpasses Teacher: Imitation Attack for Black-Box NLP APIs

Machine-learning-as-a-service (MLaaS) has attracted millions of users to their splendid large-scale models. Although published as black-box APIs, the valuable models behind these services are still vulnerable to imitation attacks. Recently, a series of works have demonstrated that attackers manage to steal or extract the victim models. Nonetheless, none of the previous stolen models can outperform the original black-box APIs. In this work, we conduct unsupervised domain adaptation and multi-victim ensemble to showing that attackers could potentially surpass victims, which is beyond previous understanding of model extraction. Extensive experiments on both benchmark datasets and real-world APIs validate that the imitators can succeed in outperforming the original black-box models on transferred domains. We consider our work as a milestone in the research of imitation attack, especially on NLP APIs, as the superior performance could influence the defense or even publishing strategy of API providers.

==> rebuttal.txt <==
R#1:

Weakness:

Although the two NLP tasks addressed in this paper are typical, it is unclear whether it is straightforward to surpass the victim model, especially in various natural language generation tasks. I would love to see how humans evaluate machine translation results (and in other NLG tasks such as summarization, dialog generation, etc.). For example, I guess document-level consistency will degrade by ensembling different APIs.

R#2:

I only have two remarks:

First, the paper only shows the results of the models on the new domains which I understand as the goal of the paper is to show the ability of the attacker models to surpass the imitated model. However, I think it would be interesting to also show the results of both the victim and attacker models on the victim models' domain (IMDB and WMT14).

Second, I was not able to find the code to reproduce the experiments. It is maybe for ethical considerations, though. Still, the hyperparameter settings are given in the annex which is a first step for reproducibility.

R#3: no problem

We thank all reviewers for their appreciation and insightful feedback. We hope our paper will bring insights to both industry and academia.

To R#1:
Our work unveils that the risk of real-world imitation attack could be more serious than previous understanding. As a pioneering work, we only explore machine translation task for NLG, due to its popularity in both industry and academia. We are optimistic that our approach will be also effective in other suggested NLG tasks. One intuitive reason could be that a general-purposed NLG API may not be aware of the target domain, hence disregard some frequent words in the new domain. When conducting imitation attack on new domain, the attacker's queried results are likely to have a better shift of the word distribution to the new domain than the corpus (which is collected mostly for general domain) used for training victim APIs. As a result, the attack models are trained on a corpus with less word distribution shift than the victim model on the target task. This finding will arouse caution from NLP API providers.

% For supplementary human evaluation, it is a great suggestion, we may conduct human analysis in future, although we have already achieved a clear improvement with regard to BLEU.

To R#2:
The comparison of the victim and attack models on the same domain was discussed in previous literature [1,2]. Generally, the performance of victim model is higher or equal to that of attack model. Our work shows that attackers could potentially outperform victims via a newly designed imitation attack paradigm in transfer learning setting.

We cannot publish our attack project for ethical concerns. For reproducibility, the experimental setup is straightforward, given the hyperparameters (in Appendix A): run an existing script for training classification or MT on the queried results from the victim API.

[1] Model extraction and adversarial transferability, your bert is vulnerable (NAACL2021)
[2] Imitation attacks and defenses for black-box machine translation systems (EMNLP2020)
